The Hardness-intensity Correlation of Photospheric Emission from a Structured Jet for Gamma-Ray Bursts

For many gamma-ray bursts (GRBs), hardness-intensity correlation (HIC) can be described by a power-law function, $E_{\rm p}\propto F^{\kappa}$, where $E_{\rm p}$ is the peak energy of $\nu F_{\nu}$ spectrum, and $F$ is the instantaneous energy flux. In this paper, HIC of the non-dissipative photospheric emission from a structured jet is studied in different regimes. An intermediate photosphere, which contains both of unsaturated and saturated emissions is introduced, and we find positive $\kappa<1/4$ in this case. The same conclusion could be generalized to the photospheric emission from a hybrid jet without magnetic dissipations, or that with sub-photospheric magnetic dissipations and fully thermalized. This may imply that the contribution peaking at $\sim1/2$ in the distribution of observed $\kappa$ are mainly from the prompt emission of GRBs with synchrotron origin. Besides, emissions of the intermediate photosphere could give a smaller low-energy photon index $\alpha$ than that in the unsaturated regime, and naturally reproduce anti-correlation in $\alpha-E_{\rm p}$ in a GRB pulse.

==> LEGACY/legacy.txt <==
% This folder holds old versions of the mnras style files.
%
% Newer versions are not backwards compatible and have been renamed. These old
% copies are therefore provided as a courtesy, so old documents can continue to
% be compiled.
%
% This approach was discussed with, and approved by, the TeX Users Group.
